A dark-field setup for the measurement of light-by-light scattering with high-intensity lasers

We put forward a concrete experimental setup allowing to measure light-by-light scattering in the collision of two optical high-intensity laser beams at state-of-the-art high-field facilities operating petawatt class laser systems. Our setup uses the same focusing optics for both laser beams to be collided and employs a dark-field approach for the detection of the single-photon-level nonlinear quantum vacuum response in the presence of a large background. Based on an advanced modeling of the colliding laser fields, we in particular provide reliable estimates for the prospective numbers of signal photons scattered into the dark-field for various laser polarizations.

==> referee_response.txt <==
TO EDITOR:
----------

Dear Editor Dr. Ray Rashmi,

thank you very much for sending us the referee report on our article.
We are very grateful to the reviewer for their time invested in assessing our manuscript and preparing their report. The insightful comments of the referee helped us to improve our presentation.

Please find below our detailed point-by-point response on the report of the referee. For convenience, we have highlighted the changes made in our manuscript in color.

We hope that the revised manuscript can now be published in Physical Review D.

Yours sincerely,

Fabian Schütze (for the authors)



TO REVIEWER:
------------

First of all we would like to thank the reviewer for their time invested in assessing our manuscript and preparing their report. We believe that their comments helped us to improve our presentation.


> The manuscript presents a detailed experimental setup for the
> observation of quantum vacuum effects (light by light scattering) in
> the collision of two optical laser beams, together with a numerical
> investigation of the signal size. This continues previous work by the
> same group in the same direction, employing e.g. a "dark field" setup
> to isolate the quantum signal from classical noise.
>
> The manuscript is quite clear and comprehensive, and it is good to see
> a clear description of the numerics given in appendix B. While, as
> written in the conclusions, work remains to be done in further
> eliminating background noise, the manuscript represents a step in the
> right direction, in my opinion, and hence I recommend it for
> publication in PRD.
>
> The authors may want to consider the few small comments below.

We are grateful to the referee for the positive assessment of our work and the recommendation for its publication in Physical Review D.


> Page 5; "beyond the low-energy.....derivative corrections...."
> Although this paper is focussed on light-by-light scattering,
> high-energy behaviour in the context of birefringence has been
> considered explicitly in [20].

We thank the referee for this comment. In response, in our revised manuscript we now also cite reference [20] in this context.


> Page 6; "maximum signal photon number....." The result on maximum
> signal polarisation is known, so it would be best to cite here e.g.
> the review by Karbstein [14] or the paper by Heinzl et al [48] where I
> think this is mentioned.

The referee is certainly right. In response we added citations to the literature right after the two choices of the relative angle maximizing the perpendicularly polarized and total signal, respectively.


> Page 7; "The two pulses will then be recombined ..... exact same
> path...." I found the wording here to be a little confusing -- while
> the two pulses travel the same path, they are not really "recombined"
> since they are deliberately separated in time, yes?

We are grateful to the referee for pointing us to this inaccurate formulation. In response we have rephrased and adjusted the corresponding statement.


> Page 7; "a motorized hexapod..... whereas fine tuning the temporal
> delay...." It would be useful to see some comments on the difficulty
> (or ease) of adjusting both the spatial and temporal overlaps in real
> experiments, and the precision which can be obtained.

We thank the referee for this valuable suggestion. In response we added the following explanation commenting on this issue to our revised manuscript: "The spatial overlap between the pulses can be optimized to better than < 0.1 mum with typically available hardware. At the same time, fine tuning the temporal delay between the pulses in the frontend to vary the temporal overlap is possible to better than fs precision. We note, however, that this overlap will be influenced by shot-to-shot variations, especially of the beam pointing, present in any large laser system. In principle, these can be minimized by active control to a similar or better level. The necessary level of improvement will depend on the real-world background contributions and thus is beyond the scope of this manuscript."


> Page 21; typo above (A2), "unitary" --> "unit".

We have corrected this typo.


For completeness, we note that we also have slightly revised the discussion in the context of Eq. (6) and below in our revised manuscript. Instead of stating an explicit dependence on the collision angle in Eq. (6), now we only discuss the key dependencies in the text. We decided for doing so as apart from an overall factor there are, of course, also further dependencies on the collision angle occurring in conjunction with the beam waists and Rayleigh ranges. This and its consequences are exemplified and discussed in detail in Ref. [35] of the revised manuscript (which was not cited in the previous version of our manuscript; we cite it now precisely for these non-trivial dependencies). 
